Type-Based Unsourced Multiple Access

We generalize the type-based multiple access framework proposed by Mergen and Tong (2006) to the case of unsourced multiple access. In the proposed framework, each device tracks the state of a physical/digital process, quantizes this state, and communicates it to a common receiver through a shared channel in an uncoordinated manner. The receiver aims to estimate the type of the states, i.e., the set of states and their multiplicity in the sequence of states reported by all devices. We measure the type estimation error using the Wasserstein distance. Considering an example of multi-target position tracking, we show that type estimation can be performed effectively via approximate message passing. Furthermore, we determine the quantization resolution that minimizes the type estimation error by balancing quantization distortion and communication error.

==> figs/U4_B16_cdf.dat <==
N Rfh cdf EdN0
4050 172.80 0.00 1
8100      345.6           0     -1
16200	  691.20	  12.00 -1
32400 	 1382.40          58.5   -2



==> figs/U4_B4_cdf.dat <==
N Rfh cdf EdN0
129600	  1382.40	  0.00 -3
64800	  691.20	  0.00 -2
32400	  345.60	  0.00  0
16200	  172.80	  0.00  1



==> figs/U4_B64_cdf.dat <==
N	  Rfh             cdf    EdN0
1013	  172.89	  0.00  0
2025	  345.60	  25.00 -1
4050	  691.20	  91.00 -2
8100 	 1382.40         100.00 -4

